Spin-Momentum Locked Topological Surface States, non-trivial Berry's phase and magnetoelectric quantization in topological insulators

The surface of a 3D topological insulator is a new type of two dimensional electron gas (2DEG). The exactly quantized magneto-optical or axionic response of a 3D topological insulator is a direct result of the Berry's phase protected spin-momentum locked states on its surface. (PRL Viewpoint http://physics.aps.org/node/3810).

==> 00README.XXX.txt <==
Berry_phase TI_MZH.dvi keepcomments
